Estimating the unobservable moose - converting index to population size using a Bayesian Hierarchical state space model

Indirect information on population size, like pellet counts or volunteer counts, is the main source of information in most ecological studies and applied population management situations. Often, such observations are treaded as if they were actual measurements of population size. This assumption results in incorrect conclusions about a population's size and its dynamics. We propose a model with a temporal varying link, denoted countability, between indirect observations and actual population size. We show that, when indirect measurement has high precision (for instance many observation hours) the assumption of temporal varying countability can have a crucial effect on the estimated population dynamic. We apply the model on two local moose populations in Sweden. The estimated population dynamics is found to explain 30-50 percent of the total variability in the observation data; thus, countability accounts for most of the variation. This unreliability of the estimated dynamics has a substantial negative impact on the ability to manage populations; for example, reducing (increasing) the number of animals that needs to be harvested in order to sustain the population above (below) a fixed level. Finally, large difference in countability between two study areas implies a substantial spatial variation in the countability; this variation in itself is highly worthy of study.

==> figs/dat_Gunnilbo/FlygGunnilbo.csv <==
Yr;Omrade;M;F;LSE-M;USE-M;LSE-F;USE-F;TimeVinter
2000;Gunnilbo;289.3196721;461.6803279;85.52459016;85.52459016;136.4754098;136.4754098;1.4
2005;Gunnilbo;212.946714;480.053286;95.87211368;95.87211368;216.1278863;216.1278863;6.4
2010;Gunnilbo;523.8017751;781.1982249;75.86094675;95.92998028;113.1390533;143.0700197;11.4


==> figs/dat_Gunnilbo/FlygGunnilbo.txt <==
Yr	Omrade	M	F	LSE-M	USE-M	LSE-F	USE-F	TimeVinter
2000	Gunnilbo	305.5	445.5	85.52459016	85.52459016	136.4754098	136.4754098	1.4
2005	Gunnilbo	238.0	455.0	95.87211368	95.87211368	216.1278863	216.1278863	6.4
2010	Gunnilbo	552.5	752.5	75.86094675	95.92998028	113.1390533	143.0700197	11.4


==> figs/dat_Gunnilbo/N_F_f.csv <==
971.24,644.99,987.86
853.89,635.79,843.15
1010.7,779.11,1031.1
799.78,594.93,791.37
737.31,517.55,741.97
564.9,409.1,554.94
603.76,481.45,600.61
678.26,546,679.64
699.16,577.26,699.41
692.34,614.24,680.15
849.67,738.92,849.6
882.56,743.4,884.3
832.08,692.75,834.03
708.06,601.37,694.38


==> figs/dat_Gunnilbo/N_F_f05.csv <==
876.83,548.51
767.98,515.83
899.23,645.15
717.28,483.41
659.59,425.41
504.25,334.6
536.95,390.75
600.53,445.17
616.98,474.5
613.44,508.36
758.7,646.14
785.57,613.57
742.96,577.92
629.01,493.04


==> figs/dat_Gunnilbo/N_F_f95.csv <==
1071.7,741.96
943.13,766.63
1132.1,930.95
889.56,716.09
825.27,629.35
629.89,491.06
672.96,586.82
758.5,658.8
787,697.84
776.7,729.99
947.55,844.27
988.96,889.72
932.48,823.53
796.61,728.88


==> figs/dat_Gunnilbo/N_F_v.csv <==
938.9,671.95,1019.3
885.22,636.11,870.01
834.41,626.49,1064
763.72,552.74,816.59
703.07,495.94,765.61
652.56,487.15,572.62
637.99,509.65,619.74
692.13,560.04,701.3
732.41,612.26,721.7
759.03,672,701.82
858.53,739.34,876.67
897.62,768.7,912.48
900.92,782.72,860.61
917.95,809.54,716.5


==> figs/dat_Gunnilbo/N_F_v05.csv <==
827.89,566.36
768.85,517.86
708.74,498.58
654.81,443.78
602.37,398.36
566.46,400.47
548.77,419.18
599.33,461.88
632.45,509.45
654.93,567.16
762.78,644.81
778.15,641.31
765.27,630.59
746.95,629.03


==> figs/dat_Gunnilbo/N_F_v95.csv <==
1045.1,771.46
999.52,758.27
964.48,769.76
881.48,669.77
809.96,604.45
743.21,577.52
734.94,613.39
795.04,669.45
844.22,724.5
870.97,787.25
960.74,840.47
1023.6,904.18
1045.6,939.75
1101.1,1001.1


==> figs/dat_Gunnilbo/N_M_f.csv <==
661.65,363.68,658.22
522.09,290.62,505.21
588.19,352.42,604.09
493.19,274,486.67
461.03,249.27,471.52
365.6,190.37,339.1
431.32,276.68,437.7
454.18,289.4,456.02
439.22,333.3,431.9
511.54,397.71,510.95
577.15,463.86,578.96
590.38,450.62,590.08
572.07,402.06,578.86
463.07,343.5,447.55


==> figs/dat_Gunnilbo/N_M_f05.csv <==
592.79,292.75
466.16,223.04
519.93,275.88
437.61,211.91
406.63,191.89
323.91,138.67
380.97,217.59
398.11,225.38
383.54,265.95
450.2,322.24
514.47,393.51
522.62,366.43
507.18,325.26
408.24,272.75


==> figs/dat_Gunnilbo/N_M_f95.csv <==
731.13,434.88
580.38,364.55
662.54,437.37
554.25,346.21
517.46,316.2
410.14,247.09
485.96,343.32
518.19,361.82
497.5,404.23
580.35,481.68
647.29,534.89
662.36,542.96
643.2,493.7
522.84,421.94


==> figs/dat_Gunnilbo/N_M_v.csv <==
649.61,354.85,679.2
542.37,297.73,521.31
499.47,268.48,623.33
466.31,245.67,502.17
440.19,234.13,486.55
421.85,238.3,349.91
440.94,284.31,451.64
461.5,296.29,470.55
467.17,360,445.66
541.42,423.39,527.23
581.49,466.53,597.41
609.28,471.18,608.88
619.59,464.44,597.3
601.65,481.08,461.81


==> figs/dat_Gunnilbo/N_M_v05.csv <==
577.13,282.67
471.1,224.6
425.98,194.26
400.66,179.09
376.71,169.57
363.16,177.65
379.57,221.76
397.98,234.28
400.75,291.08
467.92,350.66
516.18,399.45
529.79,388.23
525.82,366.68
491.46,368.09


==> figs/dat_Gunnilbo/N_M_v95.csv <==
728.31,429.02
614.89,370.42
574.72,348.35
539.92,323.84
507.58,303.67
483.85,302.76
510.48,354.34
528.64,365.72
536.97,434.8
616.46,501.08
653.14,537.78
693.41,560.86
720.21,569.12
718.81,601.62


==> figs/dat_Tiveden/FlygTiveden.txt <==
Yr	Omrade	M	F	LSE-M	USE-M	LSE-F	USE-F	TimeVinter
2002	Tiveden	154	374	17.5263157894737	17.5263157894737	56.4736842105263	56.4736842105263	3.4
2008	Tiveden	386	494	94.5548387096774	136.258064516129	134.445161290323	193.741935483871	9.4

==> figs/dat_Tiveden/N_F_f.csv <==
596.87,384.04,591.67
605.44,414.89,623.01
580.51,349.79,612
552.09,360.6,577.42
490.93,342.56,469.55
534.66,388.05,532.83
579.85,431.92,576.45
626.77,508.12,635.56
643.24,494.48,630.6
720.69,542.31,725.47
711.55,525.59,712.47
680.59,462.32,673.47
656.26,431.77,660.56
572.05,406.57,563.97


==> figs/dat_Tiveden/N_F_f05.csv <==
538.21,318.15
543.24,347.77
533.26,310.5
494.45,300.35
439.69,285.76
477.64,325.22
517.29,362.38
565.16,439.26
586.35,428.87
654.93,466.16
644.08,448.76
616.35,391.38
595.13,364.92
517.7,345.28


==> figs/dat_Tiveden/N_F_f95.csv <==
660.86,456.6
678.07,492.1
634.34,389.69
619.48,432.12
545.77,403.75
595.3,457.17
646.61,509.55
695.91,586.35
704.48,565.48
791.25,627.34
785.22,611.33
748.79,540.84
722.83,506.69
630.45,474.56


==> figs/dat_Tiveden/N_F_v.csv <==
640.13,422.44,617.25
612.15,420.21,649.94
575.69,355.44,638.46
555.61,367.76,602.38
532.29,383.15,489.84
577.14,429.43,555.86
609.61,459.94,601.37
648.26,533.99,663.03
691.45,536.08,657.86
732.16,553.31,756.83
725.11,539.91,743.27
702.8,482.72,702.58
667.08,449.56,689.12
632.14,466.01,588.34


==> figs/dat_Tiveden/N_F_v05.csv <==
559.33,341.25
544.2,353.4
531.92,315.9
497.02,306.29
466.09,313.3
503.07,352.09
535.53,384.99
571.79,454.08
615.28,458.06
654.28,472.27
645.62,455.2
625.49,401.92
588.49,366.61
539.69,370.01


==> figs/dat_Tiveden/N_F_v95.csv <==
734.42,515.1
689.01,494.29
620.1,393.34
619.61,436.02
610.09,467.1
664.42,521.53
694.04,545.67
740.04,626.99
774.43,620.75
820.28,643.04
814.06,630.8
790.64,577.13
758.45,549.46
755.54,594.08


==> figs/dat_Tiveden/N_M_f.csv <==
373.88,134.08,361.27
382.39,137.78,375.99
389.13,165.18,380
343.56,122.35,347.25
294.07,119.74,293.02
291.88,110.4,270.34
338.57,172.68,347.24
369.96,232.12,369.6
423.68,301.66,413.52
522.63,334.34,523.06
534.16,327.29,534.65
514.52,310.41,513.74
491.14,284.15,497.07
388.91,219.65,380.26


==> figs/dat_Tiveden/N_M_f05.csv <==
330.45,87.4
339.99,91.838
357.99,132.83
303.28,81.972
258.59,82.905
253.68,69.871
297.09,127.35
329.28,184.87
382.64,250.17
473.24,272.78
482.27,264.63
464.24,250.31
446.53,232.91
348.39,172.15


==> figs/dat_Tiveden/N_M_f95.csv <==
418.84,183.36
428.53,187.25
422.59,198.47
387.06,166.99
333.76,160.37
334.13,154.4
384.58,222.17
415.5,283.87
470.11,359.81
577.2,400.32
592.94,396.52
570.17,375.73
542.75,343.22
433.43,271.31


==> figs/dat_Tiveden/N_M_v.csv <==
407.01,166.2,376.89
392.19,146.59,392.24
383.61,157.48,396.43
348.13,127.75,362.26
315.67,141.52,305.68
320.85,139.06,282.03
353.18,186.84,362.25
385.41,249.11,385.58
455.13,326.13,431.39
530.52,341.96,545.67
542.81,336.43,557.76
528.04,322.37,535.94
496.45,294.69,518.56
434.93,264.92,396.7


==> figs/dat_Tiveden/N_M_v05.csv <==
348.27,105.9
344.86,99.144
353.17,126.92
307.56,87.27
270.61,95.712
269.18,85.36
305.04,137.12
336.05,194.33
402.87,268.88
471.59,276.91
482.95,271.99
468.02,258.8
437.98,232.61
365.53,191.63


==> figs/dat_Tiveden/N_M_v95.csv <==
468.31,228.02
439.05,192.98
414.84,190.2
391.5,172.3
364.47,190.13
377.2,195.84
409,244.63
443.59,309.11
511.95,385.29
593.58,411.42
609.3,406.82
595.96,392.1
565.29,365.16
520.61,354.94

